Machine Learning for Touch Localization on Ultrasonic Wave Touchscreen

Classification and regression employing a simple Deep Neural Network (DNN) are investigated to perform touch localization on a tactile surface using ultrasonic guided waves. A robotic finger first simulates the touch action and captures the data to train a model. The model is then validated with data from experiments conducted with human fingers. The localization root mean square errors (RMSE) in time and frequency domains are presented. The proposed method provides satisfactory localization results for most human-machine interactions, with a mean error of 0.47 cm and standard deviation of 0.18 cm and a computing time of 0.44 ms. The classification approach is also adapted to identify touches on an access control keypad layout, which leads to an accuracy of 97% with a computing time of 0.28 ms. These results demonstrate that DNN-based methods are a viable alternative to signal processing-based approaches for accurate and robust touch localization using ultrasonic guided waves.

==> CSVS/DNN.csv <==
N, y, ymin, ymax
2, 97
3, 96 
4, 95  
5, 93
6, 89 

==> CSVS/KNN.csv <==
N, y, ymin, ymax
2, 96
3, 94 
4, 93   
5, 92 
6, 87 

==> CSVS/basecl_circle.csv <==
x,y
4.377142857142903,3.885402340319037
4.377142857142903,3.885402340319037
4.025714285714301,3.885402340319037
4.025714285714301,3.885402340319037
3.674285714285705,3.885402340319037
3.674285714285705,3.885402340319037
3.674285714285705,3.885402340319037
3.674285714285705,4.255984016663431
3.674285714285705,4.255984016663431
3.674285714285705,4.626565693007687
3.3228571428572025,4.255984016663431
3.3228571428572025,4.255984016663431
3.3228571428572025,4.255984016663431
3.3228571428572025,4.626565693007687
3.3228571428572025,4.997147369351937
3.3228571428572025,5.367729045696336
2.9714285714286004,5.738310722040593
2.620000000000003,6.108892398384839
2.620000000000003,6.479474074729237
2.620000000000003,6.850055751073489
2.620000000000003,6.850055751073489
2.620000000000003,7.220637427417742
2.2685714285714003,7.961800780106396
2.2685714285714003,8.702964132794902
2.2685714285714003,9.444127485483547
2.2685714285714003,9.814709161827796
2.620000000000003,11.2970358672051
2.9714285714286004,12.77936257258225
3.3228571428572025,13.891107601615154
3.674285714285705,14.261689277959407
4.377142857142903,15.373434306992312
4.377142857142903,15.744015983336562
5.431428571428601,16.48517933602521
5.782857142857203,16.855761012369467
6.485714285714303,16.855761012369467
6.485714285714303,17.22634268871372
7.540000000000005,17.596924365058115
8.594285714285704,17.596924365058115
8.945714285714304,17.967506041402366
9.648571428571403,17.967506041402366
10.0,17.967506041402366
10.0,17.967506041402366
10.7028571428572,17.967506041402366
11.757142857142902,17.967506041402366
12.108571428571405,17.967506041402366
12.46,17.967506041402366
12.811428571428603,17.967506041402366
13.8657142857143,17.596924365058115
14.217142857142907,17.596924365058115
14.217142857142907,17.22634268871372
14.920000000000005,17.22634268871372
15.271428571428606,16.855761012369467
15.622857142857201,16.114597659680953
16.3257142857143,15.744015983336562
16.3257142857143,15.373434306992312
16.677142857142904,15.002852630648059
16.677142857142904,14.632270954303664
17.0285714285714,13.520525925270753
17.0285714285714,13.520525925270753
17.0285714285714,12.77936257258225
17.380000000000003,12.038199219893606
17.380000000000003,11.667617543549358
17.380000000000003,10.555872514516446
17.380000000000003,10.185290838172197
17.380000000000003,9.444127485483547
17.380000000000003,9.073545809139297
17.731428571428605,8.332382456450647
17.380000000000003,7.220637427417742
17.380000000000003,7.220637427417742
17.380000000000003,6.108892398384839
17.380000000000003,6.108892398384839
17.0285714285714,5.367729045696336
16.677142857142904,4.626565693007687
16.3257142857143,4.255984016663431
15.974285714285703,3.885402340319037
15.622857142857201,3.5148206639747914
14.920000000000005,3.1442389876305286
14.568571428571394,3.1442389876305286
13.8657142857143,2.773657311286279
13.514285714285704,2.773657311286279
13.162857142857199,2.773657311286279
12.108571428571405,2.4030756349418785
11.054285714285705,2.4030756349418785
10.351428571428603,2.4030756349418785
9.297142857142896,2.032493958597633
8.594285714285704,2.032493958597633
8.242857142857202,2.032493958597633
7.540000000000005,2.4030756349418785
6.837142857142902,2.4030756349418785
6.134285714285701,2.4030756349418785
5.782857142857203,2.773657311286279
5.431428571428601,2.773657311286279
5.080000000000005,2.773657311286279
4.377142857142903,3.1442389876305286
4.025714285714301,3.5148206639747914
4.025714285714301,3.5148206639747914
3.674285714285705,3.885402340319037
3.3228571428572025,3.885402340319037
3.3228571428572025,4.255984016663431
3.3228571428572025,4.255984016663431
3.3228571428572025,4.626565693007687
3.3228571428572025,4.997147369351937
3.3228571428572025,4.997147369351937
3.3228571428572025,4.997147369351937
3.3228571428572025,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336


==> CSVS/basereg_circle.csv <==
x,y
4.377142857142903,3.88540234031904
4.377142857142903,3.88540234031904
4.025714285714301,3.88540234031904
4.025714285714301,3.88540234031904
3.674285714285705,3.88540234031904
3.674285714285705,3.88540234031904
3.674285714285705,3.88540234031904
3.674285714285705,4.255984016663429
3.674285714285705,4.255984016663429
3.674285714285705,4.62656569300769
3.3228571428572025,4.255984016663429
3.3228571428572025,4.255984016663429
3.3228571428572025,4.255984016663429
3.3228571428572025,4.62656569300769
3.3228571428572025,4.997147369351937
3.3228571428572025,5.367729045696336
2.9714285714286004,5.738310722040593
2.620000000000003,6.108892398384842
2.620000000000003,6.479474074729236
2.620000000000003,6.85005575107349
2.620000000000003,6.85005575107349
2.620000000000003,7.220637427417742
2.2685714285714003,7.961800780106394
2.2685714285714003,8.7029641327949
2.2685714285714003,9.444127485483545
2.2685714285714003,9.814709161827803
2.620000000000003,11.2970358672051
2.9714285714286004,12.77936257258225
3.3228571428572025,13.891107601615152
3.674285714285705,14.261689277959407
4.377142857142903,15.373434306992312
4.377142857142903,15.744015983336562
5.431428571428601,16.48517933602521
5.782857142857203,16.855761012369467
6.485714285714303,16.855761012369467
6.485714285714303,17.22634268871372
7.540000000000005,17.596924365058115
8.594285714285704,17.596924365058115
8.945714285714304,17.96750604140237
9.648571428571403,17.96750604140237
10.0,17.96750604140237
10.0,17.96750604140237
10.7028571428572,17.96750604140237
11.757142857142902,17.96750604140237
12.108571428571405,17.96750604140237
12.46,17.96750604140237
12.811428571428603,17.96750604140237
13.8657142857143,17.596924365058115
14.217142857142907,17.596924365058115
14.217142857142907,17.22634268871372
14.920000000000005,17.22634268871372
15.271428571428606,16.855761012369467
15.622857142857201,16.114597659680953
16.3257142857143,15.744015983336562
16.3257142857143,15.373434306992312
16.677142857142904,15.002852630648059
16.677142857142904,14.63227095430366
17.0285714285714,13.520525925270766
17.0285714285714,13.520525925270766
17.0285714285714,12.77936257258225
17.380000000000003,12.03819921989361
17.380000000000003,11.667617543549353
17.380000000000003,10.555872514516446
17.380000000000003,10.185290838172197
17.380000000000003,9.444127485483545
17.380000000000003,9.073545809139299
17.731428571428605,8.332382456450647
17.380000000000003,7.220637427417742
17.380000000000003,7.220637427417742
17.380000000000003,6.108892398384842
17.380000000000003,6.108892398384842
17.0285714285714,5.367729045696336
16.677142857142904,4.62656569300769
16.3257142857143,4.255984016663429
15.974285714285703,3.88540234031904
15.622857142857201,3.5148206639747896
14.920000000000005,3.144238987630528
14.568571428571394,3.144238987630528
13.8657142857143,2.773657311286283
13.514285714285704,2.773657311286283
13.162857142857199,2.773657311286283
12.108571428571405,2.403075634941883
11.054285714285705,2.403075634941883
10.351428571428603,2.403075634941883
9.297142857142896,2.0324939585976325
8.594285714285704,2.0324939585976325
8.242857142857202,2.0324939585976325
7.540000000000005,2.403075634941883
6.837142857142902,2.403075634941883
6.134285714285701,2.403075634941883
5.782857142857203,2.773657311286283
5.431428571428601,2.773657311286283
5.080000000000005,2.773657311286283
4.377142857142903,3.144238987630528
4.025714285714301,3.5148206639747896
4.025714285714301,3.5148206639747896
3.674285714285705,3.88540234031904
3.3228571428572025,3.88540234031904
3.3228571428572025,4.255984016663429
3.3228571428572025,4.255984016663429
3.3228571428572025,4.62656569300769
3.3228571428572025,4.997147369351937
3.3228571428572025,4.997147369351937
3.3228571428572025,4.997147369351937
3.3228571428572025,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336
2.9714285714286004,5.367729045696336


==> CSVS/fr-cl-mse-data6.csv <==
N, y, ymin, ymax
2, 2.1800546448087434,0.8493820662910739, 0.8493820662910739
3, 1.311129326047359, 0.41915338572105826, 0.41915338572105826
4, 0.9711065573770491, 0.33026692354673576, 0.33026692354673576
5, 0.8271818891491022, 0.33464226849282114,0.33464226849282114
6, 0.6937952120739007, 0.30234585762637933, 0.30234585762637933
7, 0.6115334002453441, 0.3558569404836938, 0.3558569404836938
8, 0.5117291178766589, 0.2671894831068737, 0.2671894831068737
9, 0.4522274264897216, 0.23040623532096016,0.23040623532096016
10, 0.41148790007806396, 0.2592319975265944, 0.2592319975265944
11, 0.44607305344266707, 0.20654253876421813, 0.20654253876421813

==> CSVS/predcl_circle.csv <==
x,y
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
3.04171428571425,4.422745771018341
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,9.203249395859764
3.04171428571425,9.203249395859764
3.04171428571425,9.203249395859764
3.04171428571425,10.79675060414024
3.04171428571425,12.390251812420711
3.04171428571425,13.983753020701187
4.5879999999999725,13.983753020701187
4.5879999999999725,15.57725422898166
4.5879999999999725,15.57725422898166
6.134285714285695,15.57725422898166
6.134285714285695,15.57725422898166
6.134285714285695,15.57725422898166
6.134285714285695,15.57725422898166
7.680571428571417,17.170755437262137
7.680571428571417,17.170755437262137
9.22685714285714,17.170755437262137
9.22685714285714,17.170755437262137
9.22685714285714,17.170755437262137
9.22685714285714,17.170755437262137
10.773142857142863,17.170755437262137
10.773142857142863,17.170755437262137
12.319428571428585,17.170755437262137
12.319428571428585,17.170755437262137
12.319428571428585,17.170755437262137
13.865714285714306,17.170755437262137
13.865714285714306,17.170755437262137
13.865714285714306,17.170755437262137
13.865714285714306,15.57725422898166
15.412000000000031,15.57725422898166
15.412000000000031,15.57725422898166
15.412000000000031,15.57725422898166
15.412000000000031,13.983753020701187
15.412000000000031,13.983753020701187
15.412000000000031,13.983753020701187
16.95828571428575,12.390251812420711
16.95828571428575,12.390251812420711
16.95828571428575,12.390251812420711
16.95828571428575,10.79675060414024
16.95828571428575,10.79675060414024
16.95828571428575,10.79675060414024
16.95828571428575,9.203249395859764
16.95828571428575,9.203249395859764
16.95828571428575,9.203249395859764
16.95828571428575,7.609748187579288
16.95828571428575,7.609748187579288
16.95828571428575,7.609748187579288
16.95828571428575,6.016246979298813
16.95828571428575,6.016246979298813
16.95828571428575,6.016246979298813
15.412000000000031,4.422745771018341
15.412000000000031,4.422745771018341
15.412000000000031,4.422745771018341
15.412000000000031,4.422745771018341
13.865714285714306,2.829244562737861
13.865714285714306,2.829244562737861
13.865714285714306,2.829244562737861
13.865714285714306,2.829244562737861
12.319428571428585,2.829244562737861
12.319428571428585,2.829244562737861
10.773142857142863,2.829244562737861
10.773142857142863,2.829244562737861
9.22685714285714,2.829244562737861
9.22685714285714,2.829244562737861
7.680571428571417,2.829244562737861
7.680571428571417,2.829244562737861
7.680571428571417,2.829244562737861
6.134285714285695,2.829244562737861
6.134285714285695,2.829244562737861
7.680571428571417,2.829244562737861
3.04171428571425,2.829244562737861
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
4.5879999999999725,4.422745771018341
3.04171428571425,4.422745771018341
3.04171428571425,4.422745771018341
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,6.016246979298813
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,7.609748187579288
3.04171428571425,9.203249395859764
3.04171428571425,9.203249395859764
3.04171428571425,7.609748187579288


==> CSVS/predreg_circle.csv <==
x,y
4.2402622587449965,3.5832099475270813
4.259925877761148,3.579852957299449
4.249713083020032,3.571158138561612
4.290993953564978,3.5619442527907053
4.310688051399772,3.6187580124827345
4.1969966792448545,3.7665253376382197
4.143934251234496,3.7617047924255855
4.136606187034395,3.93018574617746
4.220214965188282,4.207207005642193
4.224301517382077,4.236538752349543
3.958582395457797,4.157250817113893
3.833000698288589,4.327533343729699
3.7801844913229536,4.611345284276578
3.7235930942128035,5.457451304216813
3.61250736223995,5.929327607700177
3.397107574648131,4.60339606698144
3.289670934177955,5.566468759178282
3.114757774974672,6.071654539553704
3.4615075255699375,5.5954321645030545
3.2742331137231266,6.534007033221499
2.679493949295617,6.789575305721421
2.5326075578946687,7.843709702346939
2.6951929313925405,7.892005679050388
2.8352120266164045,8.145923996204637
2.816654609429839,8.676680739933957
2.4783827514085948,9.724045818497128
3.0211603110402807,9.503530108738111
3.005128452433856,11.955198422427772
2.9427197843300807,12.865041102536779
3.407393279504431,13.47807420737987
3.677877256743292,13.84191879273734
4.212607810629223,15.043450166433313
4.680186953180912,15.274277135557886
5.072812704449545,15.520110671518331
5.437903532381397,15.918286814214419
6.549300805299044,16.43723255327197
6.569937654828154,16.6406961278232
7.8383396893124555,17.07652335963986
8.936198539919463,17.655902949604627
8.984230917011846,17.61229240014902
9.170186821140383,17.267486515745144
9.64580497621823,17.746634439997234
9.927843040327472,17.897442142327527
10.594921985981072,17.559761389413712
10.859587735094287,17.556124352711187
11.709655695056655,17.783541711410614
12.308433900578319,17.62545458446875
12.966329659414152,17.601012056791127
13.704488548433872,17.63869614501861
14.357879717161385,16.92575044015198
14.37660984765359,16.571077822780968
14.920086328430434,16.519632215102785
14.688638247575083,16.389022641806818
15.711813085869691,16.06277741724017
15.868602702834158,15.152213439084775
16.08534057032681,14.568392347703002
16.27503237082877,13.998386287837189
16.44349238721418,13.71364858856122
16.79682735550811,13.593328047614115
16.75831169072518,12.756561889765106
17.099256720428617,12.900022385534502
17.158529655955487,12.099424363697395
17.27164671154734,11.240522828567977
16.911293248230905,10.522617558602493
17.232797572631014,10.126160156552634
17.203423760569418,9.296411938837943
17.363671229390174,8.815277100454217
17.501321941118274,8.59847040391259
17.422759499133498,6.504850761494831
17.521617248591408,6.119212495690367
17.276499417574488,5.688898121430706
17.422019640751532,5.298851353316146
17.064074004107923,5.577855234798953
16.785095998449883,4.4714272872277405
16.308444327548674,4.180497350132838
16.529204203854466,3.8946590860479184
16.04491131383219,3.650191891487252
14.958839249899677,2.919913628681236
14.775781074631869,2.8428134450471805
13.822758317248146,3.0240811067941684
13.681347953596793,2.9982677783780036
13.251890641681255,2.918640933395676
12.280403397626639,2.395050347073117
11.35708023203025,2.5428158884930925
10.717574705096357,2.2168301974429743
10.180379475564584,2.2324378831453147
9.971216117425726,2.1753993727791734
8.326465589591086,2.197130622483361
7.5712520086687025,2.102557857672469
7.289827629596607,2.1648120106664606
6.197975646163897,2.5180219649202287
6.213301710950367,2.645758832179205
6.210461204577579,2.394904080761388
5.711802631368055,2.4172409086708244
4.6609195588071275,2.36683789439756
4.080839510899302,2.64129325033283
4.410653197935052,3.335254658178887
4.055545079544756,3.68124672669614
4.166698343017741,3.765246399278381
3.958956508016051,4.068673187348214
3.6545878535563654,4.901165737884986
3.5606377915239436,5.69239602676354
3.453788017718625,4.8654589204690435
3.401905299276939,4.644857215148893
3.3347819762657585,4.616976537277988
3.3487305179743214,4.571550145074381
3.0221834431484664,4.929714424703956
2.9446022995992283,5.166227050762949
2.8917317088591545,5.226655550463642
2.853470034231584,5.214121241043033
2.8539260212634447,5.166023704914945
2.8987866589392586,5.103283483994797
2.8860662343348524,5.070937224277508


==> CSVS/real-fr-rmse.csv <==
N, y, ymin, ymax
1, 0.9930700865737709 , 0.5411071473962816, 0.5411071473962816
2, 0.6935245296627217, 0.2903066619666492, 0.2903066619666492
3, 0.47061983549268127, 0.18083503553724994, 0.18083503553724994

==> CSVS/time-cl-rmse-data6.csv <==
N, y, ymin, ymax
2, 2.118095238095238, 0.7995542104110428, 0.7995542104110428
3, 1.3513374967473328, 0.45983789285329235, 0.45983789285329235
4, 0.9731986729117877, 0.3406895825538532, 0.3406895825538532
5, 0.8018953942232631, 0.3418340513431128, 0.3418340513431128
6, 0.6759640905542545, 0.30234585762637933, 0.30234585762637933
7,0.5997145087543214, 0.34234735375770337, 0.34234735375770337
8, 0.5209123731459797, 0.26136510063094015, 0.26136510063094015
9,0.4498959146500131, 0.21759383788726525, 0.21759383788726525
10,0.40937314597970337, 0.24810843001677818, 0.24810843001677818
11, 0.45996338470234327, 0.21682449090589603, 0.21682449090589603

==> CSVS/time-dnn.csv <==
N, y, ymin, ymax
2, 0.288
3, 0.288 
4, 0.28   
5, 0.27
6, 0.28

==> CSVS/time-knn.csv <==
N, y, ymin, ymax
2, 3.27
3, 2.74 
4, 1.88   
5, 1.42
6, 0.69
